Language models represent more about emphasis than they can tell you

Prosodic prominence can largely be predicted from text, but part of it depends on how the speaker reads the sentence. We examine how much information about emphasis language models recover from text, whether they can report it when asked, and what the speech signal adds. Using English speech data with automatically derived word-level emphasis labels, we compare frozen and fine-tuned text models, prompted large language models (LLMs) and speech models on the same words. The text models end within about one point of each other, at best 68.8% on the 3-way task, and make many of the same errors. With the prompts we tested, the LLMs do no better than a word-majority baseline, even with 500 examples. While LLM responses contain some contextual information, they contain less than linear probes find in the model representations, and the gap does not close when the answers are recalibrated or the question is asked differently. The best speech model reaches 84.7%. We argue that text determines only part of the emphasis, and that the rest has to be heard. LLMs encode what the text determines, but prompting reveals only part of it: LLMs represent more about where the emphasis falls than they tell us.

==> results/icl_curve.csv <==
shots,shots_plot,prefix_tokens,acc2,acc3,auc
0,1,3,79.52747252747253,60.472527472527474,0.8557701162144636
10,10,3030,79.26373626373626,61.81318681318681,0.8595293799805922
25,25,7518,79.73626373626374,62.582417582417584,0.865523211745879
100,100,29205,79.13186813186813,63.120879120879124,0.8696286938989342
250,250,72674,78.96703296703296,63.23076923076923,0.8723348898369221
500,500,146019,79.02197802197803,63.472527472527474,0.8764288612019507


==> results/layers_bert_base_uncased.csv <==
layer,depth,acc2,acc3
0,0.0,80.785,62.421
1,0.0833,81.169,63.778
2,0.1667,81.559,64.017
3,0.25,81.749,64.138
4,0.3333,81.843,64.606
5,0.4167,81.797,64.625
6,0.5,81.755,64.482
7,0.5833,81.686,64.555
8,0.6667,81.674,64.652
9,0.75,81.442,64.334
10,0.8333,81.272,64.024
11,0.9167,81.042,63.913
12,1.0,80.823,63.565


==> results/layers_hubert_large.csv <==
layer,depth,acc2,acc3
0,0.0,82.53,69.006
1,0.0417,83.165,70.634
2,0.0833,83.411,71.188
3,0.125,83.662,71.518
4,0.1667,84.172,72.538
5,0.2083,84.387,72.97
6,0.25,84.895,73.56
7,0.2917,85.478,74.134
8,0.3333,86.15,74.79
9,0.375,86.697,75.66
10,0.4167,87.512,77.145
11,0.4583,87.883,78.149
12,0.5,88.088,78.382
13,0.5417,88.232,78.819
14,0.5833,88.205,78.869
15,0.625,88.075,78.392
16,0.6667,87.871,78.102
17,0.7083,87.653,77.631
18,0.75,87.586,77.371
19,0.7917,87.492,77.104
20,0.8333,87.412,76.69
21,0.875,87.503,76.768
22,0.9167,87.646,77.104
23,0.9583,87.578,76.862
24,1.0,87.456,76.595


==> results/layers_muse_glimmer_30b.csv <==
layer,depth,acc2,acc3
0,0.0,81.212,63.001
1,0.0192,81.83,64.844
2,0.0385,81.965,65.294
3,0.0577,82.103,65.567
4,0.0769,82.167,65.653
5,0.0962,82.195,65.912
6,0.1154,82.454,66.521
7,0.1346,82.394,66.587
8,0.1538,82.565,66.798
9,0.1731,82.572,67.04
10,0.1923,82.586,66.913
11,0.2115,82.552,66.947
12,0.2308,82.384,66.783
13,0.25,82.371,66.694
14,0.2692,82.232,66.477
15,0.2885,82.059,66.409
16,0.3077,82.019,66.374
17,0.3269,81.924,66.265
18,0.3462,81.857,66.199
19,0.3654,81.813,66.07
20,0.3846,81.775,66.066
21,0.4038,81.769,66.15
22,0.4231,81.744,65.979
23,0.4423,81.693,66.019
24,0.4615,81.701,65.938
25,0.4808,81.63,65.872
26,0.5,81.615,65.867
27,0.5192,81.589,65.825
28,0.5385,81.601,65.967
29,0.5577,81.657,66.158
30,0.5769,81.683,66.142
31,0.5962,81.822,66.368
32,0.6154,81.94,66.5
33,0.6346,81.957,66.617
34,0.6538,82.027,66.63
35,0.6731,82.076,66.586
36,0.6923,82.122,66.616
37,0.7115,82.119,66.586
38,0.7308,82.085,66.464
39,0.75,82.082,66.555
40,0.7692,82.121,66.465
41,0.7885,82.099,66.538
42,0.8077,82.095,66.488
43,0.8269,82.105,66.521
44,0.8462,82.052,66.475
45,0.8654,81.999,66.47
46,0.8846,81.977,66.39
47,0.9038,81.979,66.4
48,0.9231,81.927,66.373
49,0.9423,82.022,66.308
50,0.9615,81.951,66.124
51,0.9808,81.879,66.052
52,1.0,81.697,65.762


==> results/layers_qwen2_audio_7b.csv <==
layer,depth,acc2,acc3
0,0.0,85.982,73.285
1,0.0312,86.448,74.294
2,0.0625,86.472,74.379
3,0.0938,86.531,74.391
4,0.125,86.405,74.399
5,0.1562,86.434,74.306
6,0.1875,86.414,74.297
7,0.2188,86.383,74.159
8,0.25,86.263,73.939
9,0.2812,86.287,73.799
10,0.3125,86.259,73.703
11,0.3438,86.205,73.608
12,0.375,86.156,73.445
13,0.4062,86.09,73.203
14,0.4375,86.002,73.128
15,0.4688,85.944,72.931
16,0.5,85.876,72.923
17,0.5312,85.807,72.806
18,0.5625,85.861,72.691
19,0.5938,85.783,72.577
20,0.625,85.712,72.431
21,0.6562,85.664,72.189
22,0.6875,85.616,72.058
23,0.7188,85.507,71.87
24,0.75,85.461,71.722
25,0.7812,85.338,71.526
26,0.8125,85.256,71.415
27,0.8438,85.184,71.328
28,0.875,85.158,71.238
29,0.9062,85.072,71.034
30,0.9375,85.007,70.982
31,0.9688,84.918,70.778
32,1.0,84.772,70.617


==> results/layers_qwen2_audio_7b_encoder.csv <==
layer,depth,acc2,acc3
0,0.0,74.281,58.377
1,0.0312,79.04,65.14
2,0.0625,80.35,66.891
3,0.0938,81.462,68.373
4,0.125,81.727,68.84
5,0.1562,82.239,69.599
6,0.1875,82.662,70.23
7,0.2188,83.005,70.674
8,0.25,83.003,70.669
9,0.2812,83.087,70.781
10,0.3125,83.107,70.92
11,0.3438,84.5,72.647
12,0.375,84.345,72.78
13,0.4062,84.483,73.005
14,0.4375,84.651,73.267
15,0.4688,84.884,73.566
16,0.5,85.88,74.804
17,0.5312,86.167,75.361
18,0.5625,86.624,75.759
19,0.5938,87.129,76.639
20,0.625,87.254,76.835
21,0.6562,88.017,77.88
22,0.6875,88.084,78.11
23,0.7188,88.046,77.975
24,0.75,88.159,78.073
25,0.7812,87.708,77.389
26,0.8125,87.462,76.697
27,0.8438,87.223,76.358
28,0.875,87.085,75.946
29,0.9062,86.982,75.701
30,0.9375,86.668,74.924
31,0.9688,86.124,73.871
32,1.0,85.641,72.803


==> results/layers_qwen3_8_27b.csv <==
layer,depth,acc2,acc3
0,0.0,81.18,62.877
1,0.0156,81.789,64.612
2,0.0312,81.999,65.458
3,0.0469,81.881,65.382
4,0.0625,82.063,65.565
5,0.0781,82.046,65.655
6,0.0938,82.077,65.82
7,0.1094,82.039,65.807
8,0.125,82.125,65.962
9,0.1406,82.093,66.036
10,0.1562,82.076,66.116
11,0.1719,82.074,66.082
12,0.1875,82.006,66.035
13,0.2031,82.066,66.113
14,0.2188,82.023,65.964
15,0.2344,82.041,65.968
16,0.25,82.075,66.214
17,0.2656,82.024,66.164
18,0.2812,82.05,66.173
19,0.2969,82.011,66.046
20,0.3125,81.98,66.102
21,0.3281,81.886,65.943
22,0.3438,81.81,65.859
23,0.3594,81.766,65.776
24,0.375,81.726,65.698
25,0.3906,81.636,65.606
26,0.4062,81.561,65.504
27,0.4219,81.51,65.479
28,0.4375,81.511,65.446
29,0.4531,81.499,65.555
30,0.4688,81.432,65.486
31,0.4844,81.344,65.465
32,0.5,81.381,65.549
33,0.5156,81.366,65.57
34,0.5312,81.404,65.507
35,0.5469,81.573,65.706
36,0.5625,81.605,65.675
37,0.5781,81.611,65.772
38,0.5938,81.691,65.854
39,0.6094,81.687,65.818
40,0.625,81.736,65.857
41,0.6406,81.81,65.899
42,0.6562,81.872,65.898
43,0.6719,81.853,66.046
44,0.6875,81.876,66.166
45,0.7031,81.972,66.303
46,0.7188,82.002,66.29
47,0.7344,81.981,66.511
48,0.75,82.185,66.575
49,0.7656,82.196,66.689
50,0.7812,82.353,66.719
51,0.7969,82.303,66.76
52,0.8125,82.354,66.726
53,0.8281,82.345,66.684
54,0.8438,82.304,66.727
55,0.8594,82.211,66.566
56,0.875,82.223,66.486
57,0.8906,82.232,66.374
58,0.9062,82.144,66.329
59,0.9219,82.117,66.307
60,0.9375,82.137,66.37
61,0.9531,82.196,66.36
62,0.9688,82.172,66.265
63,0.9844,82.19,66.294
64,1.0,82.076,66.198


==> results/layers_wavlm_large.csv <==
layer,depth,acc2,acc3
0,0.0,81.176,67.467
1,0.0417,81.726,68.573
2,0.0833,82.665,69.635
3,0.125,83.633,71.056
4,0.1667,84.213,71.993
5,0.2083,85.163,73.172
6,0.25,86.147,74.803
7,0.2917,86.837,76.028
8,0.3333,87.498,77.131
9,0.375,87.746,77.855
10,0.4167,87.829,78.043
11,0.4583,87.732,77.893
12,0.5,87.853,77.972
13,0.5417,87.913,77.991
14,0.5833,87.895,77.929
15,0.625,87.815,77.704
16,0.6667,87.825,77.581
17,0.7083,87.669,77.224
18,0.75,87.719,76.99
19,0.7917,87.641,76.931
20,0.8333,87.632,76.948
21,0.875,87.634,76.863
22,0.9167,87.956,77.372
23,0.9583,87.729,77.315
24,1.0,87.421,76.691


==> results/layers_whisper_large_v3.csv <==
layer,depth,acc2,acc3
0,0.0,74.803,59.096
1,0.0312,79.428,65.646
2,0.0625,80.8,67.544
3,0.0938,81.813,68.735
4,0.125,82.129,69.281
5,0.1562,82.654,70.166
6,0.1875,82.974,70.751
7,0.2188,83.409,71.18
8,0.25,83.382,71.431
9,0.2812,83.557,71.58
10,0.3125,83.583,71.75
11,0.3438,84.631,73.197
12,0.375,84.622,73.238
13,0.4062,84.627,73.495
14,0.4375,85.114,73.916
15,0.4688,85.177,74.074
16,0.5,86.067,75.07
17,0.5312,86.439,75.672
18,0.5625,86.907,76.305
19,0.5938,87.256,76.942
20,0.625,87.368,77.089
21,0.6562,88.002,78.047
22,0.6875,88.062,78.515
23,0.7188,88.223,78.737
24,0.75,88.319,78.804
25,0.7812,88.145,78.558
26,0.8125,88.135,78.391
27,0.8438,87.993,78.065
28,0.875,87.959,78.032
29,0.9062,87.862,77.975
30,0.9375,87.842,77.794
31,0.9688,87.714,77.631
32,1.0,87.598,77.299

